Dynamic Hilbert Maps: Real-Time Occupancy Predictions in Changing Environment

This paper addresses the problem of learning instantaneous occupancy levels of dynamic environments and predicting future occupancy levels. Due to the complexity of most real-world environments, such as urban streets or crowded areas, the efficient and robust incorporation of temporal dependencies into otherwise static occupancy models remains a challenge. We propose a method to capture the spatial uncertainty of moving objects and incorporate this uncertainty information into a continuous occupancy map represented in a rich high-dimensional feature space. Experiments performed using LIDAR data verified the real-time performance of the algorithm.

==> reviews/CommentsToAuthor.txt <==
This paper presents a method to build maps in
dynamic environments. It builds on the authors prior work
and extends their previous Hilbert Mapping. The reviewers
primary concerns are about comparison to other state of the
art techniques as this is an area (Dynamic Object tracking)
that has received a great deal of work. The reviewers also
point out several small corrections in the symbolic
notation that require work to improve the readability. 

----------------------------------------
Comments on Video Attachment:

Video is adequate.

==> reviews/Review2921.txt <==
Reviewer 1 of ICRA 2018 submission 74

Comments to the author
======================

This paper was overall well written and easy to read.

The authors proposed a method, Dynamic Hilbert Map (DHM),
to model changing environments. This paper first introduced
the Hilbert map framework in Section II, and extended it to
handle temporal information in Section III. For DHM, the
central part of this paper, it listed and explained
mathematically the following subtopics:
A) Object segmentation - from an observed point cloud,
segment clusters with objects (occupied) and clusters
without objects (empty).
B) Motion calculation - given to consecutive object sets,
associate and calculate the relative motion of objects
using ICP.
C) Dynamic object model - propagate the states (position
and orientation) and uncertainty to from time $t$ to $t+1$
using a linear model and Kalman filter.
D) Feature vector updates - update the feature vector used
in the Hilbert map framework.
Section VI showed experiment results, both in 2D and 3D, of
the proposed DHM on real data compared to existing
methods. For the 2D dataset, this paper made similar
comparisons in reference 10 and showed the best F-Measure
scores. For the 3D dataset, Figure 6 clearly depicted
promising results.

There are only some minor issues with this paper.
1. In equation 4, the regularization function was said to
promote sparseness without actually stating the form of it.
Since not all regularization functions encourage sparsity,
the regularization function used in this paper should be
stated.
2. In equation 5, the superscripts $iu$ and $jv$ appeared
without any explanation.
3. In the paragraph right after equation 9, superscripts of
 the variable $z_{t+1}^{pq}$ were confusing. 
4. One of the plots in figure 5 was not aligned with
others.

To conclude, this was a very concise paper and it was a joy
to read.

Comments on the Video Attachment
================================

The video nicely illustrates results on real urban scenes.
Along with the paper, it is a good demonstration of the
proposed algorithm. But it would be even nicer to have more
sequences of different scenes to see how generalizable the
proposed method is.




Reviewer 3 of ICRA 2018 submission 74

Comments to the author
======================

This paper presents a method by which to build maps in
dynamic environments
where objects might be moving. The authors extend their
previous techniques in
Hilbert Mapping to be able to detect motion and use those
observations to
propagate the map into the future.

My chief concern with this paper is its relationship with
related work. I
believe the authors have missed a very closely related area
to their work:
dynamic object tracking. There has been extensive research
in detecting and
estimating the motion of dynamic objects, several of which
use very similar
methods to those presented in this paper. For example,
[1-4] are various
techniques that have many similarities to the motion
calculation and dynamic
object model in III-B and III-C. [5] presents a method for
vehicle tracking that
uses a clustering and segmentation method that is very
similar to III-A.

It would be especially interesting to see comparisons
against these (or other
similar) tracking methods in the results, as opposed to
mainly just different variants
of Hilbert Maps. The motion estimates can be easily
compared to the estimates
given by Dynamic Hilbert Maps. Some methods such as [2]
even directly estimate a
future occupancy state that could be compared (source code
available at [6]).

I have a few comments about the presentation of the
approach in III.

* In III-A, is M_t^f even used?
*** Algorithm (1) is hard to follow
*** In Eq. (5), what is mu_^jv_t+1?
*** In III-B, three distinct implementations are cited, but I believe only one is actually used
* The notation in Eq. (6) and (7) is confusing. Shouldn't there be a unique R and t for each object? What is Q?
* Rather than using an indicator function that goes to infinity in (6) and (7), it would be clearer if the argmin was done over the corresponding sets.
*** For mu in x_pq_t, does that consist of x and y? I'm guessing so because the covariance is 6x6. What is p and q?
*** What is sigma_pq_t? I would guess that it is the uncertainty associated with x_pq_t, but then it doesn't make sense to initialize the direction indicated by the eigenvector of a 6x6 matrix.

Other minor comments:

* In the introduction it is stated that a discrete occupancy mapping approach "quickly becomes infeasible for larger datasets". However, methods such as Octomap have been able to produce high resolution maps for large datasets, such as the Freiburg dataset or New College dataset.
* Rather than putting a few papers in the introduction, this paper would benefit from having a separate related works section
* Sec. II has been extensively convered in the authors' previous work, perhaps a shorter summary and citation would suffice.
* The covariance ellipses and object boundaries in Fig. 1 are almost impossible to make out.
*** For the results, only areas with dynamic motion are considered in the evaluation. How are these areas (such as the black rectangle in Fig. 5) chosen?
*** The label in the top left of the Fig. 5 subplots is very hard to read.
*** What kind of movement occurred for the tests with a moving sensor platform?

References:

[1] Held et al, "Combining 3D Shape, Color, and Motion for
Robust Anytime Tracking", RSS 2015
[2] Dequaire et al, "Deep tracking in the wild: End-to-end
tracking using recurrent neural networks", IJRR 2017
[3] Ushani et al, "A Learning Approach for Real-Time
Temporal Scene Flow Estimation from LIDAR Data", ICRA 2017
[4] Dewan et al, "Rigid scene flow for 3D LIDAR scans",
IROS 2016
[5] Leonard et al, "Team MIT Urban Challenge Technical
Report", 2007
[6] https://github.com/pondruska/DeepTracking

Comments on the Video Attachment
================================

The attached video gives a quick snapshot of the method
providing a good general idea of the application. 

